Instrumental Variable Estimation of Marginal Structural Mean Models for Time-Varying Treatment

Robins 1997 introduced marginal structural models (MSMs), a general class of counterfactual models for the joint effects of time-varying treatment regimes in complex longitudinal studies subject to time-varying confounding. In his work, identification of MSM parameters is established under a sequential randomization assumption (SRA), which rules out unmeasured confounding of treatment assignment over time. We consider sufficient conditions for identification of the parameters of a subclass, Marginal Structural Mean Models (MSMMs), when sequential randomization fails to hold due to unmeasured confounding, using instead a time-varying instrumental variable. Our identification conditions require that no unobserved confounder predicts compliance type for the time-varying treatment. We describe a simple weighted estimator and examine its finite-sample properties in a simulation study. We apply the proposed estimator to examine the effect of delivery hospital on neonatal survival probability.

==> 122519a.txt <==
% latex table generated in R 3.3.3 by xtable 1.8-3 package
% Fri Dec 27 22:09:09 2019
\begin{table}[ht]
\centering
\begin{tabular}{rrrrrrrrr}
  \hline
 & T & n & bias & $\sigma_{mc}$ & $\sigma_{sw}$ & $\sigma_{bs}$ & coverage (sw) & coverage (bs) \\ 
  \hline
1 & 2 & 1000 & 0.03 & 1.40 & 1.55 & 7.96 & 0.99 & 0.99 \\ 
  2 & 2 & 2000 & -0.06 & 0.72 & 0.71 & 1.31 & 0.99 & 0.99 \\ 
  3 & 2 & 3000 & 0.10 & 0.57 & 0.54 & 0.59 & 0.95 & 0.96 \\ 
  4 & 2 & 4000 & 0.02 & 0.44 & 0.46 & 0.48 & 0.96 & 0.96 \\ 
  5 & 2 & 5000 & 0.04 & 0.40 & 0.41 & 0.43 & 0.95 & 0.96 \\ 
  6 & 3 & 10000 & -0.02 & 1.79 & 1.74 & 12.59 & 0.98 & 0.99 \\ 
  7 & 3 & 20000 & 0.09 & 0.95 & 0.97 & 1.33 & 0.96 & 0.99 \\ 
  8 & 3 & 30000 & -0.02 & 0.75 & 0.75 & 0.81 & 0.96 & 0.97 \\ 
  9 & 3 & 40000 & 0.01 & 0.63 & 0.64 & 0.67 & 0.95 & 0.97 \\ 
  10 & 3 & 50000 & -0.00 & 0.56 & 0.57 & 0.59 & 0.95 & 0.95 \\ 
  11 & 4 & 100000 & -0.05 & 1.79 & 1.88 & 12.03 & 0.98 & 0.99 \\ 
  12 & 4 & 200000 & -0.16 & 1.10 & 1.11 & 1.24 & 0.96 & 0.99 \\ 
  13 & 4 & 300000 & 0.17 & 0.92 & 0.92 & 0.97 & 0.97 & 0.97 \\ 
  14 & 4 & 400000 & -0.01 & 0.79 & 0.80 & 0.83 & 0.95 & 0.95 \\ 
  15 & 4 & 500000 & 0.03 & 0.72 & 0.70 & 0.71 & 0.94 & 0.95 \\ 
   \hline
\end{tabular}
\end{table}

